The CoRa Tensor Compiler: Compilation for Ragged Tensors with Minimal Padding

There is often variation in the shape and size of input data used for deep learning. In many cases, such data can be represented using tensors with non-uniform shapes, or ragged tensors. Due to limited and non-portable support for efficient execution on ragged tensors, current deep learning frameworks generally use techniques such as padding and masking to make the data shapes uniform and then offload the computations to optimized kernels for dense tensor algebra. Such techniques can, however, lead to a lot of wasted computation and therefore, a loss in performance. This paper presents CoRa, a tensor compiler that allows users to easily generate efficient code for ragged tensor operators targeting a wide range of CPUs and GPUs. Evaluating CoRa on a variety of operators on ragged tensors as well as on an encoder layer of the transformer model, we find that CoRa (i)performs competitively with hand-optimized implementations of the operators and the transformer encoder and (ii) achieves, over PyTorch, a 1.6X geomean speedup for the encoder on an Nvidia GPU and a 1.86X geomean speedup for the multi-head attention module used in transformers on an ARM CPU.

==> data/arm_mha_64_core_results.csv <==
Dataset,Batch Size,PT Vanilla,PT UB,PT uBS,TF Vanilla,TF UB,TF uBS,CoRa
cola,32,6.027450046,6.54736131,16,4.221124004,3.928183318,32,1.59013
cola,64,10.91570113,12.24088895,16,5.725809827,5.287189257,64,2.71240
cola,128,22.14984386,17.19058054,32,8.128669693,7.670420246,128,4.96166
mrpc,32,70.58456501,45.99634399,4,8.270461083,7.880226591,32,4.63872
mrpc,64,171.8735511,79.66643658,8,13.91184179,13.4671543,64,9.07770
mrpc,128,350.1748967,152.3696494,8,25.43136111,22.86589238,64,17.38798
wiki_128,32,75.38643308,75.32444129,32,10.53619191,10.18599493,32,8.83412
wiki_128,64,329.9249899,140.3836971,16,18.15871733,17.37316016,64,16.94129
wiki_128,128,1543.558332,272.4754742,16,33.09665664,32.85472092,128,32.83741
mnli,32,68.17907648,29.59041289,4,8.740654974,8.191124478,32,3.53174
mnli,64,203.5365455,50.16412939,8,15.36985548,13.70036542,32,6.85842
mnli,128,398.8792339,86.43382638,16,29.2093673,22.75985097,64,13.22407
xnli,32,75.58319439,57.05305409,2,10.54664655,10.300369,32,5.63219
xnli,64,323.920072,94.64286119,8,17.92397659,17.78380272,64,10.97659
xnli,128,1548.443168,178.8732232,16,33.08619875,27.10289269,64,21.17338
squadv2,32,1903.241654,93.73361189,4,34.13048515,26.48100531,16,19.73223
squadv2,64,4952.369809,180.8817954,4,67.15399088,48.75301926,32,38.45036
squadv2,128,10235.79668,356.8920684,4,136.0449786,78.15787213,32,75.26872
race,32,4372.81187,126.5804645,2,54.29860995,45.96158161,16,43.13612
race,64,8723.863111,252.310194,2,110.7618364,87.81122675,32,84.75183
race,128,17430.7469,510.1824693,2,208.0016503,155.3034435,32,167.20596
wiki_512,32,4293.706254,122.1931814,2,52.44123099,52.38425079,32,46.00920
wiki_512,64,8726.968955,238.4424539,2,105.4244724,95.05763732,32,90.77410
wiki_512,128,17426.52001,659.4290309,2,204.6038723,171.6691045,32,175.29059


==> data/arm_mha_8_core_results.csv <==
Dataset,Batch Size,PT Vanilla,PT UB,PT uBS,TF Vanilla,TF UB,TF uBS,CoRa
cola,32,9.9101,8.859342409,16,11.11544471,10.81572275,32,7.03225
cola,64,20.3104,15.86919435,16,20.19139624,17.72887392,32,13.10620
cola,128,45.1413,28.33581487,32,36.28274952,28.56616594,32,24.96027
mrpc,32,37.148,30.20118006,8,36.1521959,32.36033781,16,26.19797
mrpc,64,85.8343,58.85210391,8,74.25396724,60.32000364,16,51.73703
mrpc,128,186.582,109.5115275,16,150.7863268,110.2451844,32,102.67411
wiki_128,32,52.5532,51.49302652,16,52.11538203,51.8033093,32,53.21858
wiki_128,64,132.551,100.5053222,16,100.2636104,99.93538639,64,101.52109
wiki_128,128,352.796,195.763678,16,198.5665876,189.9629555,64,199.56987
mnli,32,40.0796,25.17226678,8,38.63769055,28.989043,8,19.17765
mnli,64,99.3547,46.86433952,8,81.35409844,51.50398625,16,37.94874
mnli,128,259.415,89.58827479,16,176.72588,92.89394916,16,75.22762
xnli,32,52.6628,35.62378795,8,51.88956668,41.06577269,16,32.19594
xnli,64,132.913,67.6877878,8,100.1803403,72.33307459,16,64.12065
xnli,128,350.736,130.967763,16,198.8167417,133.8738736,32,127.50754
squadv2,32,323.646,100.126512,4,188.6743292,116.3906446,8,112.59054
squadv2,64,769.78,191.4459736,4,382.8888602,209.1775676,8,218.36586
squadv2,128,1579.35,363.2724186,4,779.7484783,389.4789881,8,423.46651
race,32,626.9066474,208.3815572,2,299.0730945,227.0239204,8,262.84910
race,64,1266.041494,410.5061766,2,595.0331558,431.1733617,8,514.00812
race,128,2557.730717,809.8679012,2,1188.595282,834.7795883,8,1008.98273
wiki_512,32,619.3239841,226.5079831,2,293.6636261,245.1102392,8,284.95674
wiki_512,64,1266.134374,442.8372129,2,596.5942771,465.2387645,8,560.64879
wiki_512,128,2562.971755,874.4726991,2,1183.650405,903.6908431,16,1093.90824


==> data/arm_scalability_data.csv <==
Number of Threads,PyTorch,TensorFlow,CoRa
1,577.9810209,569.8072173,290.5111911
2,300.2974446,288.4656591,149.1332357
3,211.6281494,194.4624423,100.566692
4,161.9218567,146.5470632,75.88685908
5,138.9894971,118.9501442,61.47803506
6,122.6682364,99.51430455,51.43692862
7,111.3653974,86.53968477,44.5239967
8,98.07675623,75.26619583,38.90890778
9,97.96056692,67.87481871,35.06116715
10,93.7351573,61.43029472,31.8223004
11,92.476524,57.16744843,29.15562059
12,86.42876927,51.57948199,26.65950398
13,84.26996451,48.82624176,24.84620231
14,84.60627907,45.18009395,23.28223983
15,80.59887733,42.56086342,21.78357701
16,78.01197138,39.53894632,20.54725267
17,84.74971877,38.81689479,19.51647773
18,80.28933001,36.2778417,18.5486781
19,82.85132608,35.08622262,17.5800635
20,88.10736605,33.17498914,16.6917276
21,83.34298497,31.75575031,16.13894935
22,84.32903127,30.71475321,15.40608276
23,87.61853271,30.09769714,14.83247192
24,92.41031697,28.04325431,14.1732248
25,90.45100652,27.58941819,13.93370753
26,100.2543205,26.57513852,13.36613042
27,97.74348354,25.7256964,12.93915952
28,97.30458958,24.71815201,12.55719313
29,93.18686819,25.05181757,12.18106343
30,98.30016324,23.87430026,11.84058558
31,101.3828351,23.65477102,11.59790037
32,96.39033936,21.96736991,11.15203216
33,91.10727732,22.25185515,10.95724716
34,107.9820663,22.00449854,10.77041864
35,104.5379068,21.35332608,10.48904502
36,115.1771166,20.92318123,10.25168316
37,109.5778963,21.08034745,10.02119547
38,119.1297492,20.06029447,9.837601273
39,109.7381921,19.60761062,9.644278269
40,116.0914881,19.19132226,9.440653315
41,120.6604952,19.59426814,9.265838198
42,132.4540195,18.71483345,9.193145697
43,130.7659007,19.13480546,8.957349859
44,114.9744891,18.08729303,8.791822876
45,139.3257703,17.96773906,8.587968959
46,136.1250728,17.79270884,8.476378019
47,138.3464065,17.87544484,8.401463621
48,141.5407739,16.9493798,8.218379817
49,151.5113747,16.95177404,8.20443097
50,154.6392932,16.84981257,8.137592687
51,145.7137196,16.66334462,8.025074519
52,152.0075337,16.14865637,7.849951859
53,155.7681986,17.36123849,7.773537654
54,133.6061307,16.09245102,7.685014739
55,176.6012961,16.03415422,7.580136008
56,171.7762145,15.37688324,7.463977092
57,179.4120014,15.58336151,7.433080994
58,183.315807,15.74454113,7.318771221
59,177.0353469,16.27453016,7.231891117
60,183.2292119,15.33164976,7.182822178
61,156.3385838,15.94187681,7.185880549
62,202.8468861,15.3190956,7.075485195
63,199.4133217,15.20102574,6.944531377
64,210.588618,15.00633928,6.899066559

==> data/bert_layer_mem_results_cuda.csv <==
Target,Dataset,Batch Size,cora_dense (ms),cora_ragged (ms)
cuda,race,32,928,669.084
cuda,race,64,1856,1255.42
cuda,race,128,3712,2433.91
cuda,wiki_512,32,928,887.19
cuda,wiki_512,64,1856,1722.15
cuda,wiki_512,128,3712,3305.94
cuda,squadv2,32,600,296.695
cuda,squadv2,64,1200,568.254
cuda,squadv2,128,2400,1081.4
cuda,wiki_128,32,136,137.875
cuda,wiki_128,64,272,269.374
cuda,wiki_128,128,544,534.151
cuda,mnli,32,136,48.6416
cuda,mnli,64,272,91.3263
cuda,mnli,128,544,174.601
cuda,xnli,32,136,88.4502
cuda,xnli,64,272,159.138
cuda,xnli,128,544,315.921
cuda,mrpc,32,127,64.3484
cuda,mrpc,64,254,118.661
cuda,mrpc,128,508,233.215
cuda,cola,32,51,20.7277
cuda,cola,64,102,36.0215
cuda,cola,128,204,64.839


==> data/bert_layer_mmha_results_cuda.csv <==
Target,Dataset,Batch Size,pytorch (ms),cora_plain (ms),cora_masked (ms)
cuda,race,32,3.13146,1.72432,1.1925
cuda,race,64,6.3201,3.29682,2.17889
cuda,race,128,12.8142,6.53195,4.19272
cuda,mnli,32,0.214749,0.161979,0.142949
cuda,mnli,64,0.435374,0.232276,0.203256
cuda,mnli,128,0.880334,0.386533,0.299382


==> data/bert_layer_prelude_results_cuda.csv <==
Target,Dataset,Batch Size,cora (ms)
cuda,race,32,0.447393
cuda,race,64,0.753688
cuda,race,128,1.3623
cuda,wiki_512,32,0.450842
cuda,wiki_512,64,0.760167
cuda,wiki_512,128,1.35168
cuda,squadv2,32,0.356254
cuda,squadv2,64,0.575134
cuda,squadv2,128,1.0125
cuda,wiki_128,32,0.220078
cuda,wiki_128,64,0.29551
cuda,wiki_128,128,0.455494
cuda,mnli,32,0.211858
cuda,mnli,64,0.278569
cuda,mnli,128,0.420937
cuda,xnli,32,0.211344
cuda,xnli,64,0.285231
cuda,xnli,128,0.438413
cuda,mrpc,32,0.215828
cuda,mrpc,64,0.282705
cuda,mrpc,128,0.42956
cuda,cola,32,0.175878
cuda,cola,64,0.218351
cuda,cola,128,0.283139


==> data/bert_layer_results_cpu.csv <==
Target,Dataset,Batch Size,pytorch (ms),tf (ms),cora (ms)
cpu,cola,32,10.2606,22.4638,8.33044
cpu,cola,64,18.778,25.4116,14.0419
cpu,cola,128,46.7827,72.849,27.8388
cpu,mrpc,32,34.1744,59.2474,27.4827
cpu,mrpc,64,80.5017,121.522,54.5722
cpu,mrpc,128,175.437,240.69,107.607
cpu,wiki_128,32,51.4168,80.1303,55.358
cpu,wiki_128,64,132.898,156.069,107.131
cpu,wiki_128,128,336.744,306.242,215.02
cpu,mnli,32,41.3068,65.5576,20.3866
cpu,mnli,64,99.6254,132.775,40.2222
cpu,mnli,128,279.378,301.099,79.5118
cpu,xnli,32,51.2164,80.1163,33.7981
cpu,xnli,64,128.07,153.952,67.4268
cpu,xnli,128,335.452,305.87,131.886
cpu,squadv2,32,297.16,226.888,118.292
cpu,squadv2,64,721.605,457.49,234.469
cpu,squadv2,128,1484.74,914.269,477.336
cpu,race,32,599.657,354.952,287.366
cpu,race,64,1187.42,706.752,562.288
cpu,race,128,2387.82,1397.19,1110.98
cpu,wiki_512,32,597.654,357.346,324.426
cpu,wiki_512,64,1192.61,710.403,628.338
cpu,wiki_512,128,2385.58,1399.91,1156.08

==> data/bert_layer_results_cuda.csv <==
Target,Dataset,Batch Size,pytorch (ms),ftrans_pad (ms),ftrans_nopad (ms),cora (ms)
cuda,race,32,12.2158,10.9961,8.60823,8.58932
cuda,race,64,24.4507,21.8717,16.7468,16.538
cuda,race,128,48.7225,42.2533,33.6005,32.5802
cuda,wiki_512,32,12.2534,10.9962,9.31035,9.47437
cuda,wiki_512,64,24.5145,22.1186,17.8424,18.0268
cuda,wiki_512,128,48.7166,42.4227,33.6541,33.2913
cuda,squadv2,32,8.16858,7.55099,4.68136,4.44528
cuda,squadv2,64,16.8972,15.6271,9.19812,8.25169
cuda,squadv2,128,34.1755,30.6142,17.904,16.1953
cuda,wiki_128,32,2.78352,2.44613,2.27027,2.76937
cuda,wiki_128,64,5.11541,4.60683,4.34962,4.9564
cuda,wiki_128,128,10.0947,9.28736,8.53001,9.23448
cuda,mnli,32,2.2189,2.03835,1.02102,1.27655
cuda,mnli,64,4.43616,4.05787,1.9228,2.12129
cuda,mnli,128,9.52637,8.85479,3.77075,3.87627
cuda,xnli,32,2.75238,2.44536,1.49962,1.7315
cuda,xnli,64,5.12636,4.61157,2.85558,3.1715
cuda,xnli,128,10.0235,9.29088,5.48463,5.97765
cuda,mrpc,32,1.84206,1.72125,1.26631,1.49464
cuda,mrpc,64,3.75733,3.47025,2.35536,2.82744
cuda,mrpc,128,7.41136,6.88532,4.54409,4.90351
cuda,cola,32,0.664125,0.56487,0.43317,0.731945
cuda,cola,64,1.01146,0.92221,0.62622,0.949937
cuda,cola,128,2.36117,2.17898,1.16863,1.49445


==> data/bin_packed_results_cpu64.csv <==
Op,Target,Dataset,Batch Size,Vanilla Time,+OpSplit,+HFuse,SplitHFuse2
qkt,cpu,mnli,8,0.06972,0.0704085,0.0707012,0.101335475
qkt,cpu,mnli,16,0.111524,0.106983,0.105776,0.139268647
qkt,cpu,mnli,32,0.194181,0.176537,0.174579,0.204185623
qkt,cpu,mnli,64,0.382594,0.328094,0.321278,0.355281177
qkt,cpu,mnli,128,0.761118,0.643893,0.650141,0.67847448
qkt,cpu,mnli,256,1.75743,1.49905,1.51112,1.555321257
qkt,cpu,mnli,512,3.58908,3.03782,3.04264,3.119710501
qkt,cpu,mnli,1024,7.18343,6.07534,6.10328,6.206234688
attn_v,cpu,mnli,8,0.0696293,0.0786395,0.0775164,
attn_v,cpu,mnli,16,0.121759,0.11851,0.120288,
attn_v,cpu,mnli,32,0.219254,0.193705,0.19522,
attn_v,cpu,mnli,64,0.530775,0.390104,0.397214,
attn_v,cpu,mnli,128,1.13708,0.935065,0.959462,
attn_v,cpu,mnli,256,2.71931,2.24394,2.24819,
attn_v,cpu,mnli,512,5.48938,4.54735,4.57517,
attn_v,cpu,mnli,1024,11.0652,9.06982,9.16809,


==> data/bin_packed_results_cpu8.csv <==
Op,Target,Dataset,Batch Size,Vanilla Time,+OpSplit,+HFuse,SplitHFuse2
qkt,cpu,mnli,8,0.487044,0.477085,0.464914,0.5912356625
qkt,cpu,mnli,16,0.966222,0.863723,0.868262,1.03403264
qkt,cpu,mnli,32,1.71123,1.46696,1.44011,1.539942675
qkt,cpu,mnli,64,3.17318,2.67849,2.68974,2.76336233
qkt,cpu,mnli,128,6.67542,5.62918,5.66534,5.859854739999999
qkt,cpu,mnli,256,13.585,11.465,11.4715,11.577463830000001
qkt,cpu,mnli,512,27.114,22.853,22.8819,22.794065914999997
qkt,cpu,mnli,1024,53.9135,45.6188,45.5413,45.556777387500006
attn_v,cpu,mnli,8,0.547318,0.548665,0.553325,
attn_v,cpu,mnli,16,1.05479,0.95899,0.96584,
attn_v,cpu,mnli,32,1.83755,1.45665,1.48696,
attn_v,cpu,mnli,64,3.34921,2.70365,2.75409,
attn_v,cpu,mnli,128,7.8892,6.14195,6.20358,
attn_v,cpu,mnli,256,16.1545,12.8312,12.789,
attn_v,cpu,mnli,512,32.6511,25.7737,26.0376,
attn_v,cpu,mnli,1024,66.0013,52.0388,52.2676,

==> data/bin_packed_results_cuda.csv <==
Op,Target,Dataset,Batch Size,Vanilla Time,+OpSplit,+HFuse,CBT,SplitHFuse2
qkt,cuda,mnli,8,0.0294033,0.0338833,0.0292432,0.0274442,0.0318841
qkt,cuda,mnli,16,0.0374459,0.0427781,0.0365682,0.0427182,0.0394518
qkt,cuda,mnli,32,0.0505795,0.0547672,0.0498433,0.0661381,0.054663
qkt,cuda,mnli,64,0.0703395,0.0769339,0.0703399,0.113758,0.0800721
qkt,cuda,mnli,128,0.109799,0.121434,0.115653,0.197574,0.135943
qkt,cuda,mnli,256,0.19233,0.208886,0.207194,0.670262,0.247256
qkt,cuda,mnli,512,0.356522,0.382163,0.38774,1.3296,0.467309
qkt,cuda,mnli,1024,0.686312,0.725764,0.745184,2.63875,0.911479
attn_v,cuda,mnli,8,0.0345964,0.0399913,0.0346389,0.0259328,
attn_v,cuda,mnli,16,0.0410119,0.0468344,0.0396876,0.0423977,
attn_v,cuda,mnli,32,0.0486482,0.0574747,0.0472721,0.0703416,
attn_v,cuda,mnli,64,0.0645962,0.0730457,0.0588907,0.116562,
attn_v,cuda,mnli,128,0.0987201,0.103532,0.0827125,0.19798,
attn_v,cuda,mnli,256,0.171783,0.163844,0.142362,0.555985,
attn_v,cuda,mnli,512,0.331171,0.301654,0.272563,1.09535,
attn_v,cuda,mnli,1024,0.656896,0.585938,0.535875,2.17105,


==> data/intro_flops.csv <==
Dataset,Batch Size,Dense Flops,Real Flops,Ragged Flops
race,0,1.1798089624000005,1.3219707647999992,1.1798089624000005
race,1,2.901765724800001,2.5228039424000004,2.3788765
race,2,6.959998736,5.173885337599996,5.0100558024
race,3,14.820748319999993,10.796150195200005,10.543859136799993
race,4,30.320623615999995,21.401010585600012,21.0449220736
race,5,60.64124723199999,43.21720202239998,42.543506259200015
race,6,121.28249446399998,85.40103705599995,84.22544832399998
race,7,242.56498892799996,169.03922531839996,166.75068294640002
wiki_512,0,1.7944253287999996,2.002710758400002,1.7944253287999996
wiki_512,1,3.4824096975999987,3.3514576639999993,3.184261684
wiki_512,2,7.245300531199997,6.1261793024,5.988361658400002
wiki_512,3,15.160311807999998,13.312310809600003,13.1527463688
wiki_512,4,30.320623615999995,25.1605018368,24.99796403119999
wiki_512,5,60.64124723199999,48.42075924480001,48.17921048959999
wiki_512,6,121.28249446399998,93.88585067519996,93.3879614104
wiki_512,7,242.56498892799996,173.7777313536,172.89423137519998
squadv2,0,0.5360117144000002,0.6491323136000001,0.5360117144000002
squadv2,1,1.3373039632000008,1.1951930112,1.0863752791999999
squadv2,2,3.4863417248000004,2.471306598400001,2.312477377600001
squadv2,3,8.407648857600003,5.0475133952,4.9009370367999985
squadv2,4,18.6084371328,10.562336588800001,10.309941502399997
squadv2,5,40.56330004479999,21.09412485119999,20.672817329600004
squadv2,6,84.86456724479997,41.86656023039999,41.0929652776
squadv2,7,173.81616025600005,84.80053194239996,83.29943182160001
wiki_128,0,0.4102626344000003,0.6073342719999997,0.4102626344000003
wiki_128,1,0.8429240320000007,1.0082942719999994,0.8168436392000006
wiki_128,2,1.6858480640000013,1.7059550208000007,1.5548940063999996
wiki_128,3,3.3716961280000026,3.1829021696,3.0502773656000013
wiki_128,4,6.743392256000005,6.386744115200003,6.267528999999997
wiki_128,5,13.48678451200001,12.673157708800002,12.559122104000002
wiki_128,6,26.97356902400002,24.5484797696,24.40059905039999
wiki_128,7,53.94713804800004,49.5097546752,49.30579813199999
mnli,0,0.14245152559999993,0.25168355839999995,0.14245152559999993
mnli,1,0.3315395311999999,0.35595205119999995,0.2535566336
mnli,2,0.9131144416000003,0.6532794880000001,0.5740033463999998
mnli,3,2.0535001535999995,1.1996279551999995,1.0986761967999994
mnli,4,4.808732595199998,2.4811417088,2.3200304696
mnli,5,10.738005708800005,4.620653619200001,4.461993548800001
mnli,6,22.8982555648,9.267351935999999,8.985640381599998
mnli,7,50.93732833280003,18.386299187200002,17.928686273600007
xnli,0,0.23274125679999996,0.33559160319999987,0.23274125679999996
xnli,1,0.5629277296000004,0.5462835199999996,0.4083684784
xnli,2,1.4209449024000012,1.012574976,0.8988107304000001
xnli,3,3.1895918400000025,1.8783221760000004,1.7559834752000008
xnli,4,6.743392256000005,3.9249437439999992,3.791813468000001
xnli,5,13.48678451200001,7.551726720000002,7.298798475999999
xnli,6,26.97356902400002,15.137009203199998,14.804013448800001
xnli,7,53.94713804800004,29.862998579199985,29.335045238400017
mrpc,0,0.17562560959999995,0.2729634303999999,0.17562560959999995
mrpc,1,0.4037696895999998,0.4407046656000001,0.36406167759999997
mrpc,2,0.9103362879999995,0.8399615232000001,0.7305849527999996
mrpc,3,2.0113195776,1.6189918976000004,1.4864810672000004
mrpc,4,4.1183090944,3.181331635199999,3.012128611200001
mrpc,5,8.832950272,6.337611596799999,6.093694576
mrpc,6,18.949026611200004,12.634468019200003,12.228840168000001
mrpc,7,39.14108958719999,25.0167346176,24.40556882960001
cola,0,0.041222567999999994,0.20892523520000011,0.041222567999999994
cola,1,0.0811702016,0.21105792000000007,0.07321420400000003
cola,2,0.16488005759999985,0.215728128,0.1391075368
cola,3,0.3577780288,0.4289876736000001,0.2807511103999999
cola,4,0.9711183488000004,0.8359532287999999,0.7062374928
cola,5,2.516846156799999,1.853813017600001,1.6501266960000005
cola,6,4.644368998400001,3.029905203200001,2.7751871791999987
cola,7,11.671822335999996,5.994851148800003,5.584777117599999


==> data/load_hoist_results_cuda.csv <==
Op,Target,Batch Size,Vanilla Time,+LoadHoist
vgemm,cuda,4,0.697156,0.655133
vgemm,cuda,32,4.43284,4.18496
vgemm,cuda,256,33.364,31.6476
qkt,cuda,32,0.8586227955,0.56999351875
qkt,cuda,64,1.6534085715,1.09016439625
qkt,cuda,128,3.2523783082499995,2.1393682975


==> data/lowering_mem_results_cuda.csv <==
Dataset,Batch Size,csf_vanilla_ftime,csf_vanilla_fmem,csf_vanilla_ttime,csf_vanilla_tmem,csf_vanilla_ctime,cora_vanilla_ftime,cora_vanilla_fmem,cora_vanilla_ttime,cora_vanilla_tmem,cora_vanilla_ctime,csf_opt_ftime,csf_opt_fmem,csf_opt_ttime,csf_opt_tmem,csf_opt_ctime,cora_opt_ftime,cora_opt_fmem,cora_opt_ttime,cora_opt_tmem,cora_opt_ctime
race,32,0,0,0.51509,1607.97,0.626489,0.0844743,666.534,0.00414748,2.92188,0.418025,0,0,0.25867,803.461,0.291431,0.0146868,106.861,0.00157197,1.19531,0.120951
race,64,0,0,1.01566,3177.32,1.07278,0.170453,1318.21,0.00489982,5.67188,0.615861,0,0,0.503999,1587.64,0.522222,0.026577,211.188,0.00179648,2.32031,0.149127
race,128,0,0,2.01898,6300.02,1.6175,0.338641,2609.58,0.00629847,11.1719,0.984649,0,0,1.01047,3147.99,0.792185,0.0524742,418.059,0.00233669,4.57031,0.208092
cola,32,0,0,0.0889409,267.969,0.239213,0.00535298,32.1406,0.0037984,2.92188,0.231493,0,0,0.0434554,133.461,0.105218,0.00129128,5.26719,0.0015681,1.19531,0.0878389
cola,64,0,0,0.17151,527.719,0.309127,0.00792693,52.6641,0.00440576,5.67188,0.240227,0,0,0.0861723,262.836,0.142163,0.0018012,8.84062,0.00177821,2.32031,0.089505
cola,128,0,0,0.343458,1047.22,0.466977,0.0146408,104.216,0.0057591,11.1719,0.26036,0,0,0.16835,521.586,0.213738,0.00312057,17.493,0.00229628,4.57031,0.0932985


==> data/pad_fusion_results_cuda.csv <==
Target,Dataset,Batch Size,Unfused,Fused
cuda,race,32,5.35547,4.00582
cuda,race,64,10.1737,7.65895
cuda,race,128,19.8584,15.0669
cuda,mnli,32,0.77156,0.579444
cuda,mnli,64,1.17248,0.907806
cuda,mnli,128,2.02015,1.57962


==> data/per_op_times_prelude_results_cuda.csv <==
Dataset,Batch Size,Framework,Op,Time
race,128,cora,pre_linear,0.265312
race,128,cora,qkt,0.037591
race,128,cora,softmax,0.180794
race,128,cora,attn_v,0.018727
race,128,cora,post_linear,0.182923
race,128,cora,norm_add1,0.181714
race,128,cora,ff1,0.181912
race,128,cora,ff2,0.181708
race,128,cora,norm_add2,0.181365
race,128,cora,Sum,1.41205
cola,32,cora,pre_linear,0.0212787
cola,32,cora,qkt,0.0151534
cola,32,cora,softmax,0.0209604
cola,32,cora,attn_v,0.0151533
cola,32,cora,post_linear,0.0212557
cola,32,cora,norm_add1,0.0210077
cola,32,cora,ff1,0.020927
cola,32,cora,ff2,0.0209727
cola,32,cora,norm_add2,0.0209369
cola,32,cora,Sum,0.177646


==> data/per_op_times_results_cpu64.csv <==
Dataset,Batch Size,Framework,Op,Time
mnli,128,cora,pre_linear,5.56015
mnli,128,cora,add_pad,0.577199
mnli,128,cora,qkt,0.771865
mnli,128,cora,softmax,2.03082
mnli,128,cora,attn_v,1.12908
mnli,128,cora,rem_pad,0.106055
mnli,128,cora,post_linear,1.94331
mnli,128,tensorflow,pre_linear,15.5145
mnli,128,tensorflow,qkt,3.45077
mnli,128,tensorflow,softmax,2.3979
mnli,128,tensorflow,attn_v,2.84375
mnli,128,tensorflow,post_linear,6.00089
mnli,128,tensorflow-ub,pre_linear,11.2089
mnli,128,tensorflow-ub,qkt,2.98819
mnli,128,tensorflow-ub,softmax,1.90979
mnli,128,tensorflow-ub,attn_v,3.00708
mnli,128,tensorflow-ub,post_linear,5.02456
mnli,128,pytorch-ub,pre_linear,11.0586
mnli,128,pytorch-ub,qkt,36.5899
mnli,128,pytorch-ub,softmax,1.15316
mnli,128,pytorch-ub,attn_v,34.0635
mnli,128,pytorch-ub,post_linear,4.27578
cola,32,cora,pre_linear,0.608615
cola,32,cora,add_pad,0.0770961
cola,32,cora,qkt,0.135253
cola,32,cora,softmax,0.155387
cola,32,cora,attn_v,0.0692436
cola,32,cora,rem_pad,0.0164896
cola,32,cora,post_linear,0.264284
cola,32,tensorflow,pre_linear,1.51742
cola,32,tensorflow,qkt,0.731725
cola,32,tensorflow,softmax,0.421798
cola,32,tensorflow,attn_v,0.989363
cola,32,tensorflow,post_linear,1.04291
cola,32,tensorflow-ub,pre_linear,1.53009
cola,32,tensorflow-ub,qkt,0.730215
cola,32,tensorflow-ub,softmax,0.421254
cola,32,tensorflow-ub,attn_v,0.976156
cola,32,tensorflow-ub,post_linear,1.05483
cola,32,pytorch-ub,pre_linear,2.03578
cola,32,pytorch-ub,qkt,1.89649
cola,32,pytorch-ub,softmax,0.20548
cola,32,pytorch-ub,attn_v,1.67755
cola,32,pytorch-ub,post_linear,0.714621
wiki_128,32,cora,pre_linear,3.86488
wiki_128,32,cora,add_pad,0.190995
wiki_128,32,cora,qkt,0.51474
wiki_128,32,cora,softmax,1.7409
wiki_128,32,cora,attn_v,0.427268
wiki_128,32,cora,rem_pad,0.0758822
wiki_128,32,cora,post_linear,1.34944
wiki_128,32,tensorflow,pre_linear,4.80181
wiki_128,32,tensorflow,qkt,1.32915
wiki_128,32,tensorflow,softmax,0.955163
wiki_128,32,tensorflow,attn_v,1.42197
wiki_128,32,tensorflow,post_linear,2.13837
wiki_128,32,tensorflow-ub,pre_linear,4.79973
wiki_128,32,tensorflow-ub,qkt,1.31118
wiki_128,32,tensorflow-ub,softmax,0.958114
wiki_128,32,tensorflow-ub,attn_v,1.42857
wiki_128,32,tensorflow-ub,post_linear,2.13477
wiki_128,32,pytorch-ub,pre_linear,4.39576
wiki_128,32,pytorch-ub,qkt,34.5877
wiki_128,32,pytorch-ub,softmax,0.719601
wiki_128,32,pytorch-ub,attn_v,32.0295
wiki_128,32,pytorch-ub,post_linear,1.42438
race,128,cora,pre_linear,45.7003
race,128,cora,add_pad,3.67537
race,128,cora,qkt,23.8602
race,128,cora,softmax,44.4036
race,128,cora,attn_v,33.4495
race,128,cora,rem_pad,1.37844
race,128,cora,post_linear,15.3143
race,128,tensorflow,pre_linear,63.7873
race,128,tensorflow,qkt,47.9441
race,128,tensorflow,softmax,45.2012
race,128,tensorflow,attn_v,24.633
race,128,tensorflow,post_linear,24.2007
race,128,tensorflow-ub,pre_linear,53.7783
race,128,tensorflow-ub,qkt,34.0346
race,128,tensorflow-ub,softmax,29.486
race,128,tensorflow-ub,attn_v,19.9774
race,128,tensorflow-ub,post_linear,21.0083
race,128,pytorch-ub,pre_linear,84.0776
race,128,pytorch-ub,qkt,181.179
race,128,pytorch-ub,softmax,28.7139
race,128,pytorch-ub,attn_v,178.411
race,128,pytorch-ub,post_linear,32.775


==> data/per_op_times_results_cpu8.csv <==
Dataset,Batch Size,Framework,Op,Time
cola,32,tensorflow,pre_linear,6.16323
cola,32,tensorflow,qkt,0.918674
cola,32,tensorflow,softmax,0.514477
cola,32,tensorflow,attn_v,0.651315
cola,32,tensorflow,post_linear,2.87863
cola,32,tensorflow-ub,pre_linear,6.20979
cola,32,tensorflow-ub,qkt,0.909426
cola,32,tensorflow-ub,softmax,0.503718
cola,32,tensorflow-ub,attn_v,0.64683
cola,32,tensorflow-ub,post_linear,2.91518
cola,32,cora,pre_linear,3.87689
cola,32,cora,add_pad,0.105224
cola,32,cora,qkt,1.01332
cola,32,cora,softmax,0.126197
cola,32,cora,attn_v,0.35748
cola,32,cora,rem_pad,0.0113516
cola,32,cora,post_linear,1.29568
cola,32,pytorch,pre_linear,4.86202
cola,32,pytorch,qkt,1.78146
cola,32,pytorch,softmax,0.309617
cola,32,pytorch,attn_v,1.49803
cola,32,pytorch,post_linear,1.53161
cola,32,pytorch-ub,pre_linear,4.52111
cola,32,pytorch-ub,qkt,1.50032
cola,32,pytorch-ub,softmax,0.273562
cola,32,pytorch-ub,attn_v,1.31161
cola,32,pytorch-ub,post_linear,1.38002
wiki_128,32,tensorflow,pre_linear,29.4874
wiki_128,32,tensorflow,qkt,4.44318
wiki_128,32,tensorflow,softmax,3.09652
wiki_128,32,tensorflow,attn_v,3.73051
wiki_128,32,tensorflow,post_linear,11.3705
wiki_128,32,tensorflow-ub,pre_linear,29.5696
wiki_128,32,tensorflow-ub,qkt,4.46346
wiki_128,32,tensorflow-ub,softmax,3.10541
wiki_128,32,tensorflow-ub,attn_v,3.68583
wiki_128,32,tensorflow-ub,post_linear,11.518
wiki_128,32,cora,pre_linear,29.535
wiki_128,32,cora,add_pad,0.315197
wiki_128,32,cora,qkt,3.94366
wiki_128,32,cora,softmax,4.82821
wiki_128,32,cora,attn_v,3.60062
wiki_128,32,cora,rem_pad,0.100606
wiki_128,32,cora,post_linear,9.85756
wiki_128,32,pytorch,pre_linear,27.1115
wiki_128,32,pytorch,qkt,5.99207
wiki_128,32,pytorch,softmax,5.56196
wiki_128,32,pytorch,attn_v,6.08591
wiki_128,32,pytorch,post_linear,7.83962
wiki_128,32,pytorch-ub,pre_linear,27.054
wiki_128,32,pytorch-ub,qkt,6.05784
wiki_128,32,pytorch-ub,softmax,5.55277
wiki_128,32,pytorch-ub,attn_v,6.47138
wiki_128,32,pytorch-ub,post_linear,7.81949
mnli,128,tensorflow,pre_linear,104.237
mnli,128,tensorflow,qkt,16.9137
mnli,128,tensorflow,softmax,9.04574
mnli,128,tensorflow,attn_v,11.6311
mnli,128,tensorflow,post_linear,37.0734
mnli,128,tensorflow-ub,pre_linear,52.3266
mnli,128,tensorflow-ub,qkt,8.94956
mnli,128,tensorflow-ub,softmax,5.5081
mnli,128,tensorflow-ub,attn_v,6.50153
mnli,128,tensorflow-ub,post_linear,24.5942
mnli,128,cora,pre_linear,42.9802
mnli,128,cora,add_pad,0.645014
mnli,128,cora,qkt,6.57283
mnli,128,cora,softmax,3.70583
mnli,128,cora,attn_v,6.46449
mnli,128,cora,rem_pad,0.144977
mnli,128,cora,post_linear,14.2986
mnli,128,pytorch,pre_linear,114.092
mnli,128,pytorch,qkt,39.8287
mnli,128,pytorch,softmax,19.3776
mnli,128,pytorch,attn_v,25.6075
mnli,128,pytorch,post_linear,31.7097
mnli,128,pytorch-ub,pre_linear,42.2107
mnli,128,pytorch-ub,qkt,15.3576
mnli,128,pytorch-ub,softmax,5.47383
mnli,128,pytorch-ub,attn_v,12.7022
mnli,128,pytorch-ub,post_linear,13.0885
race,128,tensorflow,pre_linear,460.034
race,128,tensorflow,qkt,239.768
race,128,tensorflow,softmax,155.769
race,128,tensorflow,attn_v,164.432
race,128,tensorflow,post_linear,163.507
race,128,tensorflow-ub,pre_linear,345.609
race,128,tensorflow-ub,qkt,152.964
race,128,tensorflow-ub,softmax,101.265
race,128,tensorflow-ub,attn_v,103.114
race,128,tensorflow-ub,post_linear,133.685
race,128,cora,pre_linear,354.808
race,128,cora,add_pad,4.02442
race,128,cora,qkt,176.247
race,128,cora,softmax,188.615
race,128,cora,attn_v,161.729
race,128,cora,rem_pad,1.30657
race,128,cora,post_linear,118.486
race,128,pytorch,pre_linear,547.951
race,128,pytorch,qkt,1065.31
race,128,pytorch,softmax,382.152
race,128,pytorch,attn_v,279.477
race,128,pytorch,post_linear,240.554
race,128,pytorch-ub,pre_linear,316.291
race,128,pytorch-ub,qkt,135.422
race,128,pytorch-ub,softmax,156.123
race,128,pytorch-ub,attn_v,105.411
race,128,pytorch-ub,post_linear,94.314


==> data/per_op_times_results_cuda.csv <==
Dataset,Batch Size,Framework,Op,Time
race,128,cora,pre_linear,6.42055
race,128,cora,qkt,2.15063
race,128,cora,softmax,2.08063
race,128,cora,attn_v,2.45296
race,128,cora,post_linear,2.46107
race,128,cora,norm_add1,0.455474
race,128,cora,ff1,8.20716
race,128,cora,ff2,8.47411
race,128,cora,norm_add2,0.456039
race,128,cora,Sum,33.1586
race,128,ftrans_nopad,PostLinearMB,1.81106
race,128,ftrans_nopad,AttnTransposeRemPad,0.289617
race,128,ftrans_nopad,FF2MM,7.097
race,128,ftrans_nopad,FF1MM,6.91566
race,128,ftrans_nopad,AttnAttnV,2.7859
race,128,ftrans_nopad,AttnSoftmax,4.07183
race,128,ftrans_nopad,AttnQKt,2.63455
race,128,ftrans_nopad,FF1BiasAct,0.973268
race,128,ftrans_nopad,PostLinearBiasNormAdd,0.372549
race,128,ftrans_nopad,AttnQKVBiasAddPadding,1.20079
race,128,ftrans_nopad,FF2BiasNormAdd,0.372597
race,128,ftrans_nopad,AttnQKV,5.39918
race,128,ftrans_nopad,Total,34.1116
race,128,ftrans_pad,PostLinearMB,2.41534
race,128,ftrans_pad,AttnTransposeRemPad,0.779096
race,128,ftrans_pad,FF2MM,9.46933
race,128,ftrans_pad,FF1MM,9.51762
race,128,ftrans_pad,AttnAttnV,2.77756
race,128,ftrans_pad,AttnSoftmax,4.07026
race,128,ftrans_pad,AttnQKt,2.64323
race,128,ftrans_pad,FF1BiasAct,1.37416
race,128,ftrans_pad,PostLinearBiasNormAdd,0.516703
race,128,ftrans_pad,AttnQKVBiasAddPadding,1.38263
race,128,ftrans_pad,FF2BiasNormAdd,0.521032
race,128,ftrans_pad,AttnQKV,7.15409
race,128,ftrans_pad,Total,42.8192
cola,32,cora,pre_linear,0.144573
cola,32,cora,qkt,0.0269465
cola,32,cora,softmax,0.0334202
cola,32,cora,attn_v,0.0227251
cola,32,cora,post_linear,0.113128
cola,32,cora,norm_add1,0.0308117
cola,32,cora,ff1,0.135412
cola,32,cora,ff2,0.170815
cola,32,cora,norm_add2,0.0306593
cola,32,cora,Sum,0.70849
cola,32,ftrans_nopad,PostLinearMB,0.0434644
cola,32,ftrans_nopad,AttnTransposeRemPad,0.00928867
cola,32,ftrans_nopad,FF2MM,0.131495
cola,32,ftrans_nopad,FF1MM,0.105195
cola,32,ftrans_nopad,AttnAttnV,0.0153447
cola,32,ftrans_nopad,AttnSoftmax,0.0307035
cola,32,ftrans_nopad,AttnQKt,0.0182313
cola,32,ftrans_nopad,FF1BiasAct,0.0149307
cola,32,ftrans_nopad,PostLinearBiasNormAdd,0.0117869
cola,32,ftrans_nopad,AttnQKVBiasAddPadding,0.0238063
cola,32,ftrans_nopad,FF2BiasNormAdd,0.0125986
cola,32,ftrans_nopad,AttnQKV,0.1078
cola,32,ftrans_nopad,Total,0.68835
cola,32,ftrans_pad,PostLinearMB,0.0532948
cola,32,ftrans_pad,AttnTransposeRemPad,0.0150847
cola,32,ftrans_pad,FF2MM,0.159264
cola,32,ftrans_pad,FF1MM,0.139436
cola,32,ftrans_pad,AttnAttnV,0.0184902
cola,32,ftrans_pad,AttnSoftmax,0.0324718
cola,32,ftrans_pad,AttnQKt,0.0258912
cola,32,ftrans_pad,FF1BiasAct,0.022178
cola,32,ftrans_pad,PostLinearBiasNormAdd,0.0141257
cola,32,ftrans_pad,AttnQKVBiasAddPadding,0.0237337
cola,32,ftrans_pad,FF2BiasNormAdd,0.0141208
cola,32,ftrans_pad,AttnQKV,0.140203
cola,32,ftrans_pad,Total,0.82088


==> data/ragged_overheads_results_cuda.csv <==
Op,Target,Batch Size,Dense,+vloops,+vdims,+LoadHoist
post_linear,cuda,64,1.63771,1.68322,1.67867,1.59597
qkt,cuda,64,1.61662,2.3566,2.46213,1.60538
softmax,cuda,64,1.7423,1.72446,1.7239,1.71669
attn_v,cuda,64,1.79287,1.84992,1.85957,1.78448
pre_linear,cuda,64,4.15761,4.18992,4.12989,4.12443


==> data/taco_results_cuda.csv <==
Target,M,Op,taco_csr (ms),taco_bcsr (ms),cora (ms)
cuda,128,trmm,0.0612721,0.466575,0.0427511
cuda,128,tradd,0.056234,1e+08,0.00360415
cuda,128,trmul,0.0562463,0.00734822,0.00354064
cuda,512,trmm,1.3464,1.11129,0.0819715
cuda,512,tradd,0.222761,1e+08,0.00361195
cuda,512,trmul,0.224076,0.0151429,0.0039168
cuda,2048,trmm,75.1193,47.4963,0.89228
cuda,2048,tradd,1.53709,1e+08,0.0327504
cuda,2048,trmul,1.54379,0.0763331,0.0326727
cuda,8192,trmm,4854.31,4252.33,50.9043
cuda,8192,tradd,7.88248,1e+08,0.475489
cuda,8192,trmul,7.91903,0.631239,0.475256


==> data/taco_tradd_results_cuda.csv <==
Target,M,cora (ms),taco (ms)
cuda,128,0.00365657,0.057856
cuda,256,0.00405235,0.113889
cuda,512,0.00550453,0.225178
cuda,1024,0.00975471,0.805868
cuda,2048,0.0344221,1.58938
cuda,4096,0.12469,3.30448
cuda,8192,0.488246,7.91623


==> data/trmm_results_cuda.csv <==
Op,Target,M,N,cublas_nopad (ms),cublas_pad (ms),cora_unsplit (ms),cora_unbalanced (ms),cora_balanced (ms)
Sq,cuda,512,512,0.0793305,0.0422949,0.081199,0.0760783,0.0760979
Sq,cuda,1024,1024,0.257641,0.21012,0.342787,0.262363,0.279043
Sq,cuda,2048,2048,0.875164,1.18047,1.46927,0.995063,0.879541
Sq,cuda,4096,4096,5.35031,9.1935,10.1033,6.54387,5.90771
Sq,cuda,8192,8192,39.7956,70.9746,76.2295,49.8278,48.9383


==> data/vbatch_gemm_results_cpu.csv <==
Target,Batch Size,mkl_nopad (ms),mkl_pad (ms),cora (ms)
cpu,2,3.82823,4.5624,4.04145
cpu,4,9.73812,13.0661,10.6114
cpu,8,24.9465,34.4881,23.9179
cpu,16,47.7061,74.507,45.1915
cpu,32,66.8529,157.557,89.9137
cpu,64,123.356,314.971,162.098
cpu,128,233.646,640.418,310.672
cpu,256,448.517,1267.31,608.239
cpu,512,883.488,2551.17,1180.8

==> data/vbatch_gemm_results_cuda.csv <==
Target,Batch Size,cbt (ms),cublas (ms),cora (ms)
cuda,2,0.48647,0.424738,0.355224
cuda,4,0.681676,1.0898,0.649449
cuda,8,1.32182,2.7006,1.19706
cuda,16,2.33779,5.793,2.23889
cuda,32,4.4936,12.1561,4.41479
cuda,64,8.65486,24.2143,8.59366
cuda,128,17.1006,46.7996,17.1011
cuda,256,33.7593,93.4671,33.9061
cuda,512,68.1647,192.875,69.6923

